Orbital optimisation in xTC transcorrelated methods

We present a combination of the bi-orthogonal orbital optimisation framework with the recently introduced xTC version of transcorrelation. This allows us to implement non-iterative perturbation based methods on top of the transcorrelated Hamiltonian. Besides, the orbital optimisation influences results of other truncated methods, such as the distinguishable cluster with singles and doubles. The accuracy of these methods in comparison to standard xTC methods is demonstrated, and the advantages and disadvantages of the orbital optimisation are discussed.

==> boxtc.csv <==
START:TABLE
NAME:TotalEnergy
UNIT:hartree
CAPTION:Method dependence of molecular energies (aug-cc-pVTZ).
START:CSV
    System,          MP2-F12,        DCSD-F12a,     CCSD(T)-F12a,       xTC-BO-MP2,      xTC-BO-DCSD,  xTC-BO-ΛCCSD(T),     xTC-pcBO-MP2,    xTC-pcBO-DCSD,xTC-pcBO-ΛCCSD(T),             HEAT
         C,       -37.817578,       -37.837245,       -37.837602,       -37.824978,       -37.843146,       -37.842902,       -37.824612,       -37.843133,       -37.842905,       -37.845311
C$_2$H$_2$,       -77.299413,       -77.316673,       -77.322231,       -77.301204,       -77.330804,       -77.332135,       -77.299909,       -77.331245,       -77.332136,       -77.336783
       CCH,       -76.574001,       -76.594559,       -76.599273,       -76.566162,       -76.607278,       -76.608127,       -76.574281,       -76.607939,       -76.608523,       -76.614643
        CF,      -137.748403,      -137.763190,      -137.768418,      -137.745184,      -137.774840,      -137.777376,      -137.743835,      -137.775183,      -137.777457,      -137.792032
        CH,       -38.447578,       -38.471133,       -38.472262,       -38.455988,       -38.477483,       -38.477610,       -38.455703,       -38.477521,       -38.477631,       -38.479553
    CH$_2$,       -39.121903,       -39.141009,       -39.142193,       -39.132413,       -39.147353,       -39.147620,       -39.131346,       -39.147375,       -39.147614,       -39.149432
    CH$_3$,       -39.807044,       -39.827251,       -39.829015,       -39.817179,       -39.834101,       -39.834441,       -39.816333,       -39.834181,       -39.834439,       -39.836136
        CN,       -92.684933,       -92.700947,       -92.705340,       -92.664944,       -92.714791,       -92.714412,       -92.679205,       -92.715888,       -92.715520,       -92.723602
        CO,      -113.293420,      -113.300887,      -113.306948,      -113.288365,      -113.314305,      -113.317252,      -113.286618,      -113.314942,      -113.317251,      -113.327394
    CO$_2$,      -188.561467,      -188.559438,      -188.570610,      -188.552752,      -188.580248,      -188.585504,      -188.547450,      -188.582380,      -188.585683,      -188.603468
         F,       -99.708153,       -99.717945,       -99.719320,       -99.711627,       -99.722914,       -99.722855,       -99.710472,       -99.722888,       -99.722848,       -99.735148
     F$_2$,      -199.485887,      -199.495285,      -199.499629,      -199.471654,      -199.506487,      -199.506922,      -199.465912,      -199.506726,      -199.506982,      -199.532431
         H,        -0.499852,        -0.499852,        -0.499852,        -0.499821,        -0.499821,        -0.499821,        -0.499821,        -0.499821,        -0.499821,        -0.500022
     H$_2$,        -1.167395,        -1.174434,        -1.174434,        -1.173073,        -1.174395,        -1.174395,        -1.173085,        -1.174394,        -1.174394,        -1.174572
    H$_2$O,       -76.418158,       -76.424252,       -76.426819,       -76.418580,       -76.432380,       -76.432493,       -76.416194,       -76.432456,       -76.432490,       -76.439775
H$_2$O$_2$,      -151.522132,      -151.533909,      -151.539596,      -151.515848,      -151.549754,      -151.551246,      -151.512394,      -151.549685,      -151.551202,      -151.565455
       HCN,       -93.401555,       -93.411960,       -93.417295,       -93.399354,       -93.426803,       -93.427800,       -93.397322,       -93.427458,       -93.427822,       -93.434389
       HCO,      -113.822297,      -113.832514,      -113.838452,      -113.816865,      -113.846302,      -113.848878,      -113.815970,      -113.846736,      -113.848954,      -113.858640
        HF,      -100.441070,      -100.442759,      -100.444987,      -100.438562,      -100.449124,      -100.449042,      -100.436234,      -100.449192,      -100.449045,      -100.460908
       HNO,      -130.445078,      -130.457196,      -130.463068,      -130.439216,      -130.473293,      -130.474565,      -130.436053,      -130.473799,      -130.474544,      -130.485959
    HO$_2$,      -150.864428,      -150.884855,      -150.889854,      -150.863970,      -150.899971,      -150.901352,      -150.858146,      -150.899896,      -150.901372,      -150.916170
         N,       -54.563928,       -54.579400,       -54.580043,       -54.572376,       -54.585346,       -54.585321,       -54.571626,       -54.585311,       -54.585297,       -54.589743
     N$_2$,      -109.513291,      -109.518309,      -109.523267,      -109.509298,      -109.533005,      -109.533535,      -109.506112,      -109.533821,      -109.533508,      -109.543481
        NH,       -55.193137,       -55.211242,       -55.212478,       -55.202158,       -55.218244,       -55.218347,       -55.201059,       -55.218241,       -55.218334,       -55.222232
    NH$_2$,       -55.852113,       -55.869145,       -55.871076,       -55.859927,       -55.877013,       -55.877237,       -55.858486,       -55.877063,       -55.877232,       -55.880866
    NH$_3$,       -56.538764,       -56.551842,       -56.554587,       -56.544133,       -56.560528,       -56.560859,       -56.542300,       -56.560609,       -56.560842,       -56.564955
        NO,      -129.867007,      -129.872329,      -129.878031,      -129.857564,      -129.887310,      -129.888778,      -129.856444,      -129.887868,      -129.888833,      -129.901164
         O,       -75.039764,       -75.054634,       -75.055660,       -75.047137,       -75.060430,       -75.060422,       -75.046227,       -75.060374,       -75.060403,       -75.068210
     O$_2$,      -150.307517,      -150.297671,      -150.302256,      -150.283530,      -150.314055,      -150.313610,      -150.287926,      -150.313907,      -150.313490,      -150.328884
        OF,      -174.835953,      -174.853178,      -174.857909,      -174.830973,      -174.865685,      -174.867229,      -174.825817,      -174.866235,      -174.867385,      -174.887746
        OH,       -75.711720,       -75.724670,       -75.726368,       -75.717177,       -75.731807,       -75.731843,       -75.715502,       -75.731836,       -75.731842,       -75.739202
       MSD,         0.031721,         0.019955,         0.016433,         0.032784,         0.009654,         0.008851,         0.033739,         0.009361,         0.008791,                -
       MAD,         0.031721,         0.019955,         0.016433,         0.032784,         0.009654,         0.008851,         0.033739,         0.009361,         0.008791,                -
       STD,         0.011264,         0.010860,         0.008702,         0.016374,         0.006808,         0.006186,         0.016658,         0.006618,         0.006169,                -
      RMSD,         0.033601,         0.022634,         0.018529,         0.036527,         0.011750,         0.010741,         0.037508,         0.011403,         0.010682,                -
      MaxD,         0.051793,         0.044030,         0.032858,         0.060777,         0.025944,         0.025509,         0.066519,         0.025705,         0.025449,                -
END:CSV
END:TABLE

START:TABLE
NAME:Atomization
UNIT:kJ/mol
CAPTION:Method dependence of atomization energies (aug-cc-pVTZ).
START:CSV
    System,          MP2-F12,        DCSD-F12a,     CCSD(T)-F12a,       xTC-BO-MP2,      xTC-BO-DCSD,  xTC-BO-ΛCCSD(T),     xTC-pcBO-MP2,    xTC-pcBO-DCSD,xTC-pcBO-ΛCCSD(T),             HEAT
C$_2$H$_2$,          1744.78,          1686.83,          1699.55,          1710.79,          1693.10,          1697.88,          1709.31,          1694.33,          1697.87,          1696.37
       CCH,          1152.57,          1103.28,          1113.78,          1093.22,          1105.77,          1109.28,          1116.46,          1107.57,          1110.30,          1113.20
        CF,           584.62,           546.10,           555.28,           547.62,           548.15,           555.61,           548.08,           549.15,           555.83,           555.49
    CH$_2$,           799.78,           798.31,           800.48,           808.11,           799.63,           800.97,           806.27,           799.73,           800.95,           798.36
    CH$_3$,          1286.26,          1287.68,          1291.37,          1293.68,          1290.41,          1291.94,          1292.42,          1290.66,          1291.93,          1288.50
        CH,           341.70,           351.91,           353.94,           344.44,           353.17,           354.14,           344.65,           353.31,           354.19,           352.40
        CN,           796.65,           746.43,           755.34,           702.56,           751.68,           751.39,           742.93,           754.69,           754.35,           757.59
    CO$_2$,          1744.28,          1609.23,          1632.24,          1663.25,          1617.94,          1632.42,          1655.07,          1623.87,          1632.99,          1632.36
        CO,          1144.92,          1073.85,          1086.13,          1092.87,          1078.37,          1086.77,          1091.63,          1080.22,          1086.81,          1086.61
     F$_2$,           182.68,           155.94,           160.12,           127.07,           159.26,           160.71,           118.07,           160.02,           160.90,           163.13
     H$_2$,           440.27,           458.75,           458.75,           455.34,           458.81,           458.81,           455.37,           458.81,           458.81,           458.22
H$_2$O$_2$,          1162.83,          1115.67,          1125.22,          1107.78,          1127.00,          1130.96,          1103.49,          1127.11,          1130.94,          1126.31
    H$_2$O,           994.25,           971.21,           975.25,           976.16,           977.49,           977.81,           972.29,           977.84,           977.85,           975.44
       HCN,          1365.78,          1300.84,          1312.22,          1318.47,          1308.79,          1312.11,          1316.07,          1310.63,          1312.22,          1310.95
       HCO,          1221.13,          1157.27,          1169.23,          1168.16,          1162.85,          1170.27,          1169.16,          1164.17,          1170.51,          1168.60
        HF,           611.91,           590.64,           592.88,           596.29,           594.39,           594.32,           593.21,           594.63,           594.35,           592.67
       HNO,           896.70,           848.85,           859.89,           839.85,           860.37,           863.79,           835.90,           861.93,           863.85,           861.13
    HO$_2$,           748.39,           723.94,           731.68,           708.56,           733.28,           736.94,           698.05,           733.37,           737.10,           734.42
     N$_2$,          1011.96,           943.89,           953.53,           957.11,           951.25,           952.77,           952.69,           953.58,           952.83,           955.67
    NH$_2$,           757.41,           761.50,           764.88,           755.90,           766.71,           767.36,           754.09,           766.93,           767.41,           764.22
    NH$_3$,          1247.85,          1241.56,          1247.08,          1240.01,          1249.00,          1249.93,          1237.16,          1249.30,          1249.95,          1247.50
        NH,           339.63,           346.54,           348.10,           341.21,           349.39,           349.73,           340.30,           349.48,           349.76,           347.79
        NO,           691.34,           625.64,           636.23,           625.00,           634.15,           638.09,           626.42,           635.85,           638.35,           638.55
     O$_2$,           598.59,           494.65,           501.30,           496.89,           507.23,           506.10,           513.21,           507.14,           505.89,           505.31
        OF,           231.14,           211.61,           217.73,           189.58,           216.19,           220.42,           181.47,           217.85,           220.89,           221.55
        OH,           451.86,           446.82,           448.58,           446.91,           450.42,           450.54,           444.90,           450.64,           450.58,           448.88
       MSD,            28.77,            -7.78,            -0.40,            -7.48,            -2.17,             0.76,            -7.02,            -1.09,             1.01,                -
       MAD,            32.30,             7.82,             1.47,            13.61,             3.56,             2.07,            12.40,             2.69,             1.94,                -
       STD,            32.03,             5.56,             1.89,            17.57,             4.30,             2.44,            16.13,             3.23,             2.04,                -
      RMSD,            42.59,             9.50,             1.90,            18.78,             4.74,             2.51,            17.31,             3.35,             2.24,                -
      MaxD,           111.92,           -23.13,            -4.01,           -55.03,           -14.42,            -6.20,           -45.06,            -8.49,             4.63,                -
END:CSV
END:TABLE

START:TABLE
NAME:TotalEnergyFrozen
UNIT:hartree
CAPTION:Effect of frozen core approximation on molecular energies (aug-cc-pVTZ).
START:CSV
    System,          FC-MP2-F12,        FC-DCSD-F12a,     FC-CCSD(T)-F12a,       xTC-FC-BO-MP2,      xTC-FC-BO-DCSD,  xTC-FC-BO-ΛCCSD(T),     xTC-FC-pcBO-MP2,    xTC-FC-pcBO-DCSD,xTC-FC-pcBO-ΛCCSD(T),                HEAT
         C,          -37.768489,          -37.788548,          -37.788823,          -37.822913,          -37.841021,          -37.840766,          -37.823284,          -37.841634,          -37.841385,          -37.845311
C$_2$H$_2$,          -77.196529,          -77.213261,          -77.218661,          -77.295699,          -77.324429,          -77.325751,          -77.296726,          -77.326753,          -77.327611,          -77.336783
       CCH,          -76.471870,          -76.492081,          -76.496626,          -76.560458,          -76.600882,          -76.601713,          -76.570711,          -76.603229,          -76.603766,          -76.614643
        CF,         -137.642135,         -137.657512,         -137.662614,         -137.741291,         -137.770450,         -137.772979,         -137.742684,         -137.773198,         -137.775461,         -137.792032
        CH,          -38.397762,          -38.421465,          -38.422490,          -38.453109,          -38.474402,          -38.474515,          -38.453721,          -38.475194,          -38.475278,          -38.479553
    CH$_2$,          -39.070944,          -39.089804,          -39.090939,          -39.128930,          -39.143566,          -39.143829,          -39.128894,          -39.144449,          -39.144682,          -39.149432
    CH$_3$,          -39.755618,          -39.775510,          -39.777223,          -39.813909,          -39.830473,          -39.830810,          -39.814229,          -39.831512,          -39.831765,          -39.836136
        CN,          -92.581707,          -92.597872,          -92.602083,          -92.659626,          -92.708867,          -92.708465,          -92.676215,          -92.711800,          -92.711384,          -92.723602
        CO,         -113.188251,         -113.195968,         -113.201885,         -113.283729,         -113.309015,         -113.311953,         -113.284619,         -113.311887,         -113.314176,         -113.327394
    CO$_2$,         -188.400461,         -188.398532,         -188.409515,         -188.546087,         -188.572392,         -188.577653,         -188.545507,         -188.578525,         -188.581828,         -188.603468
         F,          -99.652011,          -99.662210,          -99.663557,          -99.710579,          -99.721712,          -99.721656,          -99.711123,          -99.723194,          -99.723165,          -99.735148
     F$_2$,         -199.373534,         -199.383762,         -199.387982,         -199.468876,         -199.503084,         -199.503539,         -199.466924,         -199.506664,         -199.506923,         -199.532431
         H,           -0.499852,           -0.499852,           -0.499852,           -0.499821,           -0.499821,           -0.499821,           -0.499821,           -0.499821,           -0.499821,           -0.500022
     H$_2$,           -1.167395,           -1.174434,           -1.174434,           -1.173073,           -1.174395,           -1.174395,           -1.173085,           -1.174394,           -1.174394,           -1.174572
    H$_2$O,          -76.363171,          -76.369526,          -76.372070,          -76.416523,          -76.430017,          -76.430130,          -76.415888,          -76.431605,          -76.431648,          -76.439775
H$_2$O$_2$,         -151.412829,         -151.425199,         -151.430778,         -151.511711,         -151.544920,         -151.546422,         -151.511803,         -151.547939,         -151.549454,         -151.565455
       HCN,          -93.297202,          -93.307438,          -93.312620,          -93.393884,          -93.420511,          -93.421504,          -93.394258,          -93.423123,          -93.423460,          -93.434389
       HCO,         -113.716728,         -113.726963,         -113.732772,         -113.812006,         -113.840710,         -113.843280,         -113.813819,         -113.843437,         -113.845639,         -113.858640
        HF,         -100.384472,         -100.386540,         -100.388746,         -100.437270,         -100.447567,         -100.447487,         -100.436845,         -100.449317,         -100.449183,         -100.460908
       HNO,         -130.337887,         -130.350410,         -130.356141,         -130.434757,         -130.468076,         -130.469356,         -130.434666,         -130.471227,         -130.471961,         -130.485959
    HO$_2$,         -150.755319,         -150.776460,         -150.781348,         -150.860060,         -150.895410,         -150.896799,         -150.857680,         -150.898365,         -150.899842,         -150.916170
         N,          -54.511963,          -54.527788,          -54.528392,          -54.570415,          -54.583292,          -54.583265,          -54.570681,          -54.584134,          -54.584122,          -54.589743
     N$_2$,         -109.407880,         -109.413143,         -109.417958,         -109.504674,         -109.527654,         -109.528185,         -109.504065,         -109.530592,         -109.530258,         -109.543481
        NH,          -55.140785,          -55.159125,          -55.160312,          -55.199662,          -55.215553,          -55.215654,          -55.199809,          -55.216607,          -55.216699,          -55.222232
    NH$_2$,          -55.799295,          -55.816448,          -55.818335,          -55.857194,          -55.874001,          -55.874224,          -55.857164,          -55.875240,          -55.875410,          -55.880866
    NH$_3$,          -56.485326,          -56.498414,          -56.501128,          -56.541339,          -56.557367,          -56.557698,          -56.541036,          -56.558735,          -56.558971,          -56.564955
        NO,         -129.759928,         -129.765722,         -129.771295,         -129.853261,         -129.882308,         -129.883779,         -129.855111,         -129.885399,         -129.886354,         -129.901164
         O,          -74.985646,          -75.000886,          -75.001876,          -75.045605,          -75.058787,          -75.058780,          -75.046085,          -75.059947,          -75.059982,          -75.068210
     O$_2$,         -150.198602,         -150.189333,         -150.193820,         -150.279729,         -150.309559,         -150.309121,         -150.287479,         -150.312262,         -150.311848,         -150.328884
        OF,         -174.725494,         -174.743527,         -174.748145,         -174.827792,         -174.861929,         -174.863484,         -174.826176,         -174.865615,         -174.866769,         -174.887746
        OH,          -75.657225,          -75.670489,          -75.672151,          -75.715283,          -75.729700,          -75.729738,          -75.715211,          -75.731121,          -75.731134,          -75.739202
       MSD,            0.110709,            0.098712,            0.095282,            0.036098,            0.013433,            0.012631,            0.034935,            0.011335,            0.010772,                   -
       MAD,            0.110709,            0.098712,            0.095282,            0.036098,            0.013433,            0.012631,            0.034935,            0.011335,            0.010772,                   -
       STD,            0.045947,            0.046683,            0.044392,            0.017630,            0.007881,            0.007135,            0.016773,            0.006678,            0.006157,                   -
      RMSD,            0.119581,            0.108872,            0.104813,            0.040048,            0.015510,            0.014450,            0.038636,            0.013101,            0.012358,                   -
      MaxD,            0.203007,            0.204936,            0.193953,            0.063976,            0.031076,            0.028892,            0.065507,            0.025767,            0.025508,                   -
END:CSV
END:TABLE

START:TABLE
NAME:AtomizationFrozen
UNIT:kJ/mol
CAPTION:Effect of frozen core approximation on atomization energies (aug-cc-pVTZ).
START:CSV
    System,          FC-MP2-F12,        FC-DCSD-F12a,     FC-CCSD(T)-F12a,       xTC-FC-BO-MP2,      xTC-FC-BO-DCSD,  xTC-FC-BO-ΛCCSD(T),     xTC-FC-pcBO-MP2,    xTC-FC-pcBO-DCSD,xTC-FC-pcBO-ΛCCSD(T),                HEAT
C$_2$H$_2$,             1732.43,             1671.03,             1683.76,             1707.18,             1687.53,             1692.34,             1707.93,             1690.41,             1693.97,             1696.37
       CCH,             1142.20,             1089.93,             1100.42,             1089.08,             1100.13,             1103.66,             1114.06,             1103.08,             1105.80,             1113.20
        CF,              581.91,              542.83,              551.97,              545.58,              545.36,              552.82,              546.83,              547.08,              553.75,              555.49
    CH$_2$,              794.87,              791.72,              793.98,              804.39,              795.27,              796.63,              803.32,              795.98,              797.25,              798.36
    CH$_3$,             1280.12,             1279.68,             1283.46,             1290.52,             1286.46,             1288.02,             1290.38,             1287.58,             1288.90,             1288.50
        CH,              339.80,              349.36,              351.33,              342.30,              350.66,              351.63,              342.93,              351.13,              352.01,              352.40
        CN,              790.94,              739.17,              747.92,              699.17,              747.10,              746.78,              741.05,              750.98,              750.57,              757.59
    CO$_2$,             1734.62,             1596.86,             1619.78,             1659.22,             1611.52,             1626.04,             1654.20,             1619.93,             1629.07,             1632.36
        CO,             1139.77,             1067.35,             1079.57,             1090.14,             1074.37,             1082.77,             1090.24,             1077.26,             1083.83,             1086.61
     F$_2$,              182.51,              155.80,              159.81,              125.29,              156.64,              158.13,              117.30,              158.25,              159.09,              163.13
     H$_2$,              440.27,              458.75,              458.75,              455.34,              458.81,              458.81,              455.37,              458.81,              458.81,              458.22
H$_2$O$_2$,             1160.04,             1112.48,             1121.93,             1104.97,             1122.94,             1126.91,             1102.68,             1124.77,             1128.56,             1126.31
    H$_2$O,              991.97,              968.64,              972.72,              974.79,              975.60,              975.92,              971.86,              976.73,              976.75,              975.44
       HCN,             1357.12,             1289.78,             1301.08,             1314.68,             1303.24,             1306.58,             1313.99,             1306.27,             1307.85,             1310.95
       HCO,             1214.93,             1149.12,             1161.05,             1164.85,             1158.06,             1165.49,             1167.37,             1160.56,             1166.91,             1168.60
        HF,              610.72,              589.37,              591.62,              595.65,              593.45,              593.39,              593.10,              594.16,              593.88,              592.67
       HNO,              893.79,              845.11,              855.97,              837.32,              856.37,              859.82,              835.12,              859.39,              861.26,              861.13
    HO$_2$,              746.10,              721.58,              729.22,              706.34,              729.93,              733.61,              697.56,              731.59,              735.29,              734.42
     N$_2$,             1008.07,              938.79,              948.27,              955.27,              947.99,              949.52,              952.28,              951.28,              950.47,              955.67
    NH$_2$,              755.17,              758.66,              762.02,              753.88,              764.19,              764.85,              753.10,              765.24,              765.72,              764.22
    NH$_3$,             1243.98,             1236.80,             1242.34,             1237.82,             1246.09,             1247.03,             1236.32,             1247.47,             1248.13,             1247.50
        NH,              338.61,              345.22,              346.75,              339.81,              347.72,              348.06,              339.50,              348.28,              348.55,              347.79
        NO,              688.72,              622.37,              632.82,              622.88,              630.72,              634.67,              625.77,              633.58,              636.03,              638.55
     O$_2$,              596.80,              492.44,              499.02,              494.96,              504.06,              502.94,              512.78,              505.06,              503.79,              505.31
        OF,              230.62,              211.17,              217.16,              188.01,              213.80,              218.04,              181.08,              216.53,              219.55,              221.55
        OH,              450.87,              445.68,              447.44,              445.96,              449.20,              449.32,              444.51,              449.89,              449.83,              448.88
       MSD,               24.84,              -12.75,               -5.42,               -9.84,               -5.54,               -2.59,               -8.10,               -3.46,               -1.37,                   -
       MAD,               29.77,               12.79,                5.47,               14.14,                5.68,                2.88,               12.38,                3.91,                2.19,                   -
       STD,               30.50,                8.37,                3.71,               17.45,                5.35,                3.12,               15.89,                3.95,                2.58,                   -
      RMSD,               38.87,               15.16,                6.53,               19.74,                7.63,                4.01,               17.56,                5.20,                2.88,                   -
      MaxD,              102.26,              -35.50,              -12.78,              -58.42,              -20.84,              -10.81,              -45.83,              -12.43,               -7.40,                   -
END:CSV
END:TABLE

START:TABLE
NAME:Reaction
UNIT:kJ/mol
CAPTION:Method dependence of formation energies (aug-cc-pVTZ).
START:CSV
    System,          MP2-F12,        DCSD-F12a,     CCSD(T)-F12a,       xTC-BO-MP2,      xTC-BO-DCSD,  xTC-BO-ΛCCSD(T),     xTC-pcBO-MP2,    xTC-pcBO-DCSD,xTC-pcBO-ΛCCSD(T),             HEAT
         F,            91.34,            77.97,            80.06,            63.54,            79.63,            80.36,            59.03,            80.01,            80.45,            81.57
        HF,          -300.43,          -283.29,          -283.44,          -305.08,          -285.35,          -284.56,          -306.49,          -285.21,          -284.49,          -282.00
       HNO,           128.71,            99.80,            96.91,           114.82,            98.28,            95.06,           124.73,            97.83,            94.92,            98.48
        OH,            67.57,            29.89,            31.45,            29.21,            32.60,            31.92,            39.39,            32.33,            31.77,            32.89
       HCN,           505.26,           474.33,           480.05,           480.62,           474.62,           480.45,           479.59,           475.79,           480.41,           482.62
    HO$_2$,            70.33,             0.09,            -1.00,            16.00,             3.36,            -1.43,            42.85,             3.17,            -1.80,             0.00
         H,           220.14,           229.38,           229.38,           227.67,           229.41,           229.41,           227.69,           229.41,           229.41,           229.11
        NH,           386.49,           354.78,           358.05,           365.02,           355.64,           356.07,           363.74,           356.72,           356.06,           359.15
        NO,           113.94,            93.63,            91.19,           102.00,            95.10,            91.35,           106.53,            94.51,            91.02,            91.94
    NH$_2$,           188.85,           169.20,           170.64,           177.99,           167.73,           167.84,           177.63,           168.67,           167.81,           171.83
    NH$_3$,           -81.46,           -81.48,           -82.18,           -78.44,           -85.15,           -85.33,           -77.76,           -84.30,           -85.32,           -82.33
         N,           505.98,           471.94,           476.77,           478.56,           475.63,           476.39,           476.35,           476.79,           476.41,           477.83
        OF,           159.50,           113.68,           112.98,           122.40,           117.06,           112.99,           134.17,           115.74,           112.51,           112.66
         O,           299.29,           247.33,           250.65,           248.45,           253.62,           253.05,           256.61,           253.57,           252.95,           252.66
        CF,           651.64,           605.72,           610.91,           608.78,           609.85,           611.52,           602.58,           611.08,           611.43,           612.71
       HCO,           443.22,           393.28,           396.93,           400.82,           398.55,           398.96,           406.76,           399.03,           398.64,           399.79
        CH,          1023.36,           951.31,           961.57,           976.10,           954.61,           962.03,           974.67,           956.32,           962.02,           963.34
        CN,           854.25,           799.36,           807.55,           868.87,           802.32,           811.77,           825.04,           802.33,           808.87,           806.88
    CH$_2$,           785.41,           734.29,           744.41,           740.10,           737.55,           744.60,           740.73,           739.31,           744.67,           746.49
    CO$_2$,            -0.77,           -40.73,           -44.81,           -73.50,           -32.34,           -39.55,           -50.24,           -36.51,           -40.29,           -40.43
    CH$_3$,           519.07,           474.31,           482.89,           482.19,           476.18,           483.04,           482.26,           477.78,           483.09,           485.47
         C,          1144.92,          1073.85,          1086.13,          1092.87,          1078.37,          1086.77,          1091.63,          1080.22,          1086.81,          1086.62
    H$_2$O,          -254.68,          -265.13,          -265.85,          -272.38,          -265.06,          -265.94,          -260.31,          -265.46,          -266.10,          -264.55
H$_2$O$_2$,          -123.98,          -162.26,          -165.16,          -155.55,          -160.96,          -166.04,          -134.91,          -161.16,          -166.24,          -162.78
       CCH,          1357.40,          1273.80,          1287.86,          1320.18,          1280.38,          1293.66,          1294.48,          1282.28,          1292.72,          1289.15
C$_2$H$_2$,           985.33,           919.62,           931.47,           930.28,           922.45,           934.47,           929.32,           924.92,           934.56,           935.09
       MSD,            32.94,            -4.98,            -1.49,             2.97,            -2.70,            -0.98,             4.69,            -2.27,            -1.23,                -
       MAD,            35.05,             5.42,             1.60,            11.57,             4.40,             1.86,            11.43,             3.47,             1.73,                -
       STD,            22.10,             5.47,             1.18,            17.64,             4.98,             2.11,            14.85,             3.84,             1.71,                -
      RMSD,            39.43,             7.32,             1.89,            17.55,             5.58,             2.29,            15.30,             4.40,             2.08,                -
      MaxD,            70.33,           -15.47,            -4.37,            61.99,           -12.64,             4.89,            42.85,           -10.17,            -4.02,                -
END:CSV
END:TABLE

START:TABLE
NAME:ReactionFrozen
UNIT:kJ/mol
CAPTION:Effect of frozen core approximation on formation energies (aug-cc-pVTZ).
START:CSV
    System,          FC-MP2-F12,        FC-DCSD-F12a,     FC-CCSD(T)-F12a,       xTC-FC-BO-MP2,      xTC-FC-BO-DCSD,  xTC-FC-BO-ΛCCSD(T),     xTC-FC-pcBO-MP2,    xTC-FC-pcBO-DCSD,xTC-FC-pcBO-ΛCCSD(T),                HEAT
         F,               91.25,               77.90,               79.90,               62.64,               78.32,               79.06,               58.65,               79.13,               79.54,               81.57
        HF,             -299.33,             -282.09,             -282.34,             -305.33,             -285.73,             -284.92,             -306.76,             -285.62,             -284.93,             -282.00
       HNO,              128.79,               99.89,               97.05,              115.47,               99.05,               95.82,              125.10,               98.19,               95.28,               98.48
        OH,               67.67,               29.92,               31.44,               29.19,               32.23,               31.56,               39.57,               32.05,               31.47,               32.89
       HCN,              506.83,              476.35,              482.00,              480.77,              474.54,              480.36,              480.07,              476.03,              480.62,              482.62
    HO$_2$,               70.84,                0.24,               -0.82,               16.29,                3.53,               -1.26,               42.91,                2.87,               -2.09,                0.00
         H,              220.14,              229.38,              229.38,              227.67,              229.41,              229.41,              227.69,              229.41,              229.41,              229.11
        NH,              385.56,              353.56,              356.76,              365.50,              355.68,              356.11,              364.33,              356.77,              356.09,              359.15
        NO,              113.72,               93.25,               90.83,              102.24,               95.30,               91.56,              106.76,               94.59,               91.10,               91.94
    NH$_2$,              189.14,              169.49,              170.86,              179.10,              168.61,              168.72,              178.41,              169.21,              168.33,              171.83
    NH$_3$,              -79.53,              -79.27,              -80.07,              -77.17,              -83.88,              -84.05,              -77.13,              -83.62,              -84.68,              -82.33
         N,              504.04,              469.40,              474.13,              477.64,              473.99,              474.76,              476.14,              475.64,              475.23,              477.83
        OF,              159.04,              112.95,              112.25,              122.11,              116.55,              112.49,              133.97,              115.12,              111.89,              112.66
         O,              298.40,              246.22,              249.51,              247.48,              252.03,              251.47,              256.39,              252.53,              251.90,              252.66
        CF,              649.12,              602.42,              607.50,              607.20,              607.33,              609.02,              602.06,              609.31,              609.63,              612.71
       HCO,              443.39,              393.83,              397.41,              400.44,              397.75,              398.16,              406.94,              398.63,              398.22,              399.79
        CH,             1020.11,              947.37,              957.62,              975.51,              953.12,              960.55,              974.99,              955.53,              961.23,              963.34
        CN,              852.87,              797.58,              805.78,              868.61,              801.27,              810.75,              825.33,              801.92,              808.49,              806.88
    CH$_2$,              785.17,              734.38,              744.34,              741.09,              737.91,              744.96,              742.29,              740.09,              745.39,              746.49
    CO$_2$,                1.96,              -37.06,              -41.18,              -74.13,              -33.09,              -40.33,              -51.18,              -37.61,              -41.45,              -40.43
    CH$_3$,              520.06,              475.80,              484.24,              482.63,              476.13,              482.97,              482.91,              477.89,              483.14,              485.47
         C,             1139.77,             1067.35,             1079.57,             1090.14,             1074.37,             1082.77,             1090.24,             1077.26,             1083.83,             1086.62
    H$_2$O,             -253.29,             -263.67,             -264.45,             -271.97,             -264.76,             -265.63,             -260.09,             -265.39,             -266.04,             -264.55
H$_2$O$_2$,             -122.96,             -161.29,             -164.16,             -154.67,             -160.07,             -165.16,             -134.53,             -160.90,             -165.96,             -162.78
       CCH,             1357.49,             1274.16,             1288.09,             1318.86,             1278.02,             1291.30,             1294.11,             1280.84,             1291.27,             1289.15
C$_2$H$_2$,              987.39,              922.44,              934.13,              928.44,              920.03,              932.02,              927.92,              922.92,              932.50,              935.09
       MSD,               32.82,               -5.14,               -1.71,                2.75,               -3.33,               -1.60,                4.73,               -2.75,               -1.72,                   -
       MAD,               34.85,                6.09,                1.91,               11.69,                5.00,                2.10,               11.55,                3.75,                2.03,                   -
       STD,               21.54,                6.42,                1.96,               17.71,                5.56,                1.79,               15.01,                4.11,                1.42,                   -
      RMSD,               39.03,                8.13,                2.57,               17.59,                6.39,                2.38,               15.46,                4.87,                2.21,                   -
      MaxD,               70.84,              -19.27,               -7.05,               61.73,              -15.06,                3.88,               42.91,              -12.17,               -3.50,                   -
END:CSV
END:TABLE



==> boxtc_sa.csv <==
START:TABLE
NAME:TotalEnergy
UNIT:hartree
CAPTION:Method dependence of molecular energies (aug-cc-pVTZ).
START:CSV
    System,             MP2-F12,           DCSD-F12a,        CCSD(T)-F12a,       SA-xTC-BO-MP2,      SA-xTC-BO-DCSD,  SA-xTC-BO-ΛCCSD(T),     SA-xTC-pcBO-MP2,    SA-xTC-pcBO-DCSD,SA-xTC-pcBO-ΛCCSD(T),                HEAT
         C,          -37.817578,          -37.837245,          -37.837602,          -37.824557,          -37.842587,          -37.842345,          -37.824204,          -37.842569,          -37.842346,          -37.845311
C$_2$H$_2$,          -77.299413,          -77.316673,          -77.322231,          -77.301204,          -77.330804,          -77.332135,          -77.299909,          -77.331245,          -77.332136,          -77.336783
       CCH,          -76.574001,          -76.594559,          -76.599273,          -76.565910,          -76.607041,          -76.607894,          -76.574036,          -76.607702,          -76.608290,          -76.614643
        CF,         -137.748403,         -137.763190,         -137.768418,         -137.744944,         -137.774607,         -137.777137,         -137.743650,         -137.774946,         -137.777218,         -137.792032
        CH,          -38.447578,          -38.471133,          -38.472262,          -38.455711,          -38.477143,          -38.477272,          -38.455436,          -38.477178,          -38.477293,          -38.479553
    CH$_2$,          -39.121903,          -39.141009,          -39.142193,          -39.131846,          -39.146699,          -39.146972,          -39.130797,          -39.146716,          -39.146966,          -39.149432
    CH$_3$,          -39.807044,          -39.827251,          -39.829015,          -39.816840,          -39.833723,          -39.834067,          -39.816005,          -39.833800,          -39.834065,          -39.836136
        CN,          -92.684933,          -92.700947,          -92.705340,          -92.664684,          -92.714597,          -92.714224,          -92.678963,          -92.715700,          -92.715339,          -92.723602
        CO,         -113.293420,         -113.300887,         -113.306948,         -113.288365,         -113.314305,         -113.317252,         -113.286618,         -113.314942,         -113.317251,         -113.327394
    CO$_2$,         -188.561467,         -188.559438,         -188.570610,         -188.552752,         -188.580248,         -188.585504,         -188.547450,         -188.582380,         -188.585683,         -188.603468
         F,          -99.708153,          -99.717945,          -99.719320,          -99.711155,          -99.722434,          -99.722378,          -99.709991,          -99.722407,          -99.722372,          -99.735148
     F$_2$,         -199.485887,         -199.495285,         -199.499629,         -199.471654,         -199.506487,         -199.506922,         -199.465912,         -199.506726,         -199.506982,         -199.532431
         H,           -0.499852,           -0.499852,           -0.499852,           -0.499821,           -0.499821,           -0.499821,           -0.499821,           -0.499821,           -0.499821,           -0.500022
     H$_2$,           -1.167395,           -1.174434,           -1.174434,           -1.173073,           -1.174395,           -1.174395,           -1.173085,           -1.174395,           -1.174395,           -1.174572
    H$_2$O,          -76.418158,          -76.424252,          -76.426819,          -76.418580,          -76.432380,          -76.432493,          -76.416194,          -76.432456,          -76.432490,          -76.439775
H$_2$O$_2$,         -151.522132,         -151.533909,         -151.539596,         -151.515848,         -151.549754,         -151.551246,         -151.512394,         -151.549685,         -151.551202,         -151.565455
       HCN,          -93.401555,          -93.411960,          -93.417295,          -93.399354,          -93.426803,          -93.427800,          -93.397322,          -93.427458,          -93.427822,          -93.434389
       HCO,         -113.822297,         -113.832514,         -113.838452,         -113.816677,         -113.846147,         -113.848728,         -113.815804,         -113.846578,         -113.848805,         -113.858640
        HF,         -100.441070,         -100.442759,         -100.444987,         -100.438562,         -100.449124,         -100.449042,         -100.436234,         -100.449192,         -100.449045,         -100.460908
       HNO,         -130.445078,         -130.457196,         -130.463068,         -130.439216,         -130.473293,         -130.474565,         -130.436053,         -130.473799,         -130.474544,         -130.485959
    HO$_2$,         -150.864428,         -150.884855,         -150.889854,         -150.863646,         -150.899792,         -150.901186,         -150.857902,         -150.899712,         -150.901207,         -150.916170
         N,          -54.563928,          -54.579400,          -54.580043,          -54.571618,          -54.584477,          -54.584457,          -54.570873,          -54.584436,          -54.584433,          -54.589743
     N$_2$,         -109.513291,         -109.518309,         -109.523267,         -109.509298,         -109.533005,         -109.533535,         -109.506112,         -109.533821,         -109.533508,         -109.543481
        NH,          -55.193137,          -55.211242,          -55.212478,          -55.201420,          -55.217448,          -55.217559,          -55.200340,          -55.217439,          -55.217546,          -55.222232
    NH$_2$,          -55.852113,          -55.869145,          -55.871076,          -55.859468,          -55.876536,          -55.876765,          -55.858038,          -55.876583,          -55.876761,          -55.880866
    NH$_3$,          -56.538764,          -56.551842,          -56.554587,          -56.544133,          -56.560528,          -56.560859,          -56.542300,          -56.560609,          -56.560842,          -56.564955
        NO,         -129.867007,         -129.872329,         -129.878031,         -129.857422,         -129.887200,         -129.888677,         -129.856321,         -129.887760,         -129.888734,         -129.901164
         O,          -75.039764,          -75.054634,          -75.055660,          -75.046391,          -75.059635,          -75.059633,          -75.045468,          -75.059576,          -75.059614,          -75.068210
     O$_2$,         -150.307517,         -150.297671,         -150.302256,         -150.283541,         -150.314097,         -150.313644,         -150.287970,         -150.313953,         -150.313525,         -150.328884
        OF,         -174.835953,         -174.853178,         -174.857909,         -174.830573,         -174.865388,         -174.866943,         -174.825511,         -174.865945,         -174.867103,         -174.887746
        OH,          -75.711720,          -75.724670,          -75.726368,          -75.716665,          -75.731289,          -75.731331,          -75.714991,          -75.731316,          -75.731330,          -75.739202
       MSD,            0.031721,            0.019955,            0.016433,            0.033012,            0.009888,            0.009081,            0.033955,            0.009596,            0.009021,                   -
       MAD,            0.031721,            0.019955,            0.016433,            0.033012,            0.009888,            0.009081,            0.033955,            0.009596,            0.009021,                   -
       STD,            0.011264,            0.010860,            0.008702,            0.016308,            0.006708,            0.006095,            0.016577,            0.006522,            0.006078,                   -
      RMSD,            0.033601,            0.022634,            0.018529,            0.036704,            0.011888,            0.010882,            0.037668,            0.011543,            0.010822,                   -
      MaxD,            0.051793,            0.044030,            0.032858,            0.060777,            0.025944,            0.025509,            0.066519,            0.025705,            0.025449,                   -
END:CSV
END:TABLE

START:TABLE
NAME:Atomization
UNIT:kJ/mol
CAPTION:Method dependence of atomization energies (aug-cc-pVTZ).
START:CSV
    System,             MP2-F12,           DCSD-F12a,        CCSD(T)-F12a,       SA-xTC-BO-MP2,      SA-xTC-BO-DCSD,  SA-xTC-BO-ΛCCSD(T),     SA-xTC-pcBO-MP2,    SA-xTC-pcBO-DCSD,SA-xTC-pcBO-ΛCCSD(T),                HEAT
C$_2$H$_2$,             1744.78,             1686.83,             1699.55,             1713.00,             1696.04,             1700.81,             1711.46,             1697.29,             1700.80,             1696.37
       CCH,             1152.57,             1103.28,             1113.78,             1094.77,             1108.08,             1111.59,             1117.96,             1109.91,             1112.63,             1113.20
        CF,              584.62,              546.10,              555.28,              549.34,              550.27,              557.69,              549.92,              551.28,              557.92,              555.49
    CH$_2$,              799.78,              798.31,              800.48,              807.73,              799.38,              800.74,              805.90,              799.48,              800.72,              798.36
    CH$_3$,             1286.26,             1287.68,             1291.37,             1293.90,             1290.89,             1292.43,             1292.63,             1291.13,             1292.42,             1288.50
        CH,              341.70,              351.91,              353.94,              344.81,              353.75,              354.72,              345.02,              353.89,              354.77,              352.40
        CN,              796.65,              746.43,              755.34,              704.97,              754.92,              754.63,              745.34,              757.97,              757.61,              757.59
    CO$_2$,             1744.28,             1609.23,             1632.24,             1668.28,             1623.58,             1638.03,             1660.13,             1629.54,             1638.60,             1632.36
        CO,             1144.92,             1073.85,             1086.13,             1095.93,             1081.92,             1090.30,             1094.69,             1083.80,             1090.35,             1086.61
     F$_2$,              182.68,              155.94,              160.12,              129.55,              161.78,              163.22,              120.59,              162.55,              163.41,              163.13
     H$_2$,              440.27,              458.75,              458.75,              455.34,              458.81,              458.81,              455.37,              458.81,              458.81,              458.22
H$_2$O$_2$,             1162.83,             1115.67,             1125.22,             1111.70,             1131.17,             1135.10,             1107.48,             1131.31,             1135.09,             1126.31
    H$_2$O,              994.25,              971.21,              975.25,              978.12,              979.58,              979.88,              974.28,              979.94,              979.92,              975.44
       HCN,             1365.78,             1300.84,             1312.22,             1321.57,             1312.54,             1315.84,             1319.11,             1314.41,             1315.96,             1310.95
       HCO,             1221.13,             1157.27,             1169.23,             1170.73,             1165.99,             1173.41,             1171.79,             1167.33,             1173.66,             1168.60
        HF,              611.91,              590.64,              592.88,              597.52,              595.65,              595.58,              594.47,              595.89,              595.60,              592.67
       HNO,              896.70,              848.85,              859.89,              843.80,              864.73,              868.13,              839.87,              866.33,              868.19,              861.13
    HO$_2$,              748.39,              723.94,              731.68,              711.63,              736.98,              740.65,              701.39,              737.08,              740.81,              734.42
     N$_2$,             1011.96,              943.89,              953.53,              961.10,              955.82,              957.31,              956.64,              958.17,              957.37,              955.67
    NH$_2$,              757.41,              761.50,              764.88,              756.69,              767.74,              768.39,              754.89,              767.97,              768.44,              764.22
    NH$_3$,             1247.85,             1241.56,             1247.08,             1242.00,             1251.28,             1252.20,             1239.14,             1251.60,             1252.22,             1247.50
        NH,              339.63,              346.54,              348.10,              341.27,              349.58,              349.93,              340.38,              349.67,              349.96,              347.79
        NO,              691.34,              625.64,              636.23,              628.58,              638.23,              642.16,              630.07,              639.96,              642.43,              638.55
     O$_2$,              598.59,              494.65,              501.30,              500.84,              511.52,              510.34,              517.32,              511.45,              510.13,              505.31
        OF,              231.14,              211.61,              217.73,              191.73,              218.75,              222.99,              183.92,              220.44,              223.48,              221.55
        OH,              451.86,              446.82,              448.58,              447.52,              451.15,              451.26,              445.55,              451.37,              451.31,              448.88
       MSD,               28.77,               -7.78,               -0.40,               -5.34,                0.34,                3.27,               -4.84,                1.44,                3.51,                   -
       MAD,               32.30,                7.82,                1.47,               13.21,                2.95,                3.62,               12.03,                2.67,                3.56,                   -
       STD,               32.03,                5.56,                1.89,               17.57,                3.62,                2.56,               16.05,                2.78,                2.26,                   -
      RMSD,               42.59,                9.50,                1.90,               18.04,                3.57,                4.12,               16.47,                3.09,                4.15,                   -
      MaxD,              111.92,              -23.13,               -4.01,              -52.62,               -8.78,                8.79,              -42.54,                6.14,                8.78,                   -
END:CSV
END:TABLE

START:TABLE
NAME:TotalEnergyFrozen
UNIT:hartree
CAPTION:Effect of frozen core approximation on molecular energies (aug-cc-pVTZ).
START:CSV
    System,             FC-MP2-F12,           FC-DCSD-F12a,        FC-CCSD(T)-F12a,       SA-xTC-FC-BO-MP2,      SA-xTC-FC-BO-DCSD,  SA-xTC-FC-BO-ΛCCSD(T),     SA-xTC-FC-pcBO-MP2,    SA-xTC-FC-pcBO-DCSD,SA-xTC-FC-pcBO-ΛCCSD(T),                   HEAT
         C,             -37.768489,             -37.788548,             -37.788823,             -37.822497,             -37.840467,             -37.840213,             -37.822882,             -37.841077,             -37.840834,             -37.845311
C$_2$H$_2$,             -77.196529,             -77.213261,             -77.218661,             -77.295699,             -77.324429,             -77.325751,             -77.296726,             -77.326753,             -77.327611,             -77.336783
       CCH,             -76.471870,             -76.492081,             -76.496626,             -76.560208,             -76.600647,             -76.601483,             -76.570468,             -76.602996,             -76.603537,             -76.614643
        CF,            -137.642135,            -137.657512,            -137.662614,            -137.741053,            -137.770219,            -137.772742,            -137.742500,            -137.772964,            -137.775224,            -137.792032
        CH,             -38.397762,             -38.421465,             -38.422490,             -38.452833,             -38.474065,             -38.474181,             -38.453458,             -38.474854,             -38.474944,             -38.479553
    CH$_2$,             -39.070944,             -39.089804,             -39.090939,             -39.128367,             -39.142916,             -39.143185,             -39.128350,             -39.143797,             -39.144041,             -39.149432
    CH$_3$,             -39.755618,             -39.775510,             -39.777223,             -39.813573,             -39.830098,             -39.830439,             -39.813903,             -39.831135,             -39.831395,             -39.836136
        CN,             -92.581707,             -92.597872,             -92.602083,             -92.659369,             -92.708675,             -92.708281,             -92.675975,             -92.711615,             -92.711205,             -92.723602
        CO,            -113.188251,            -113.195968,            -113.201885,            -113.283729,            -113.309015,            -113.311953,            -113.284619,            -113.311887,            -113.314176,            -113.327394
    CO$_2$,            -188.400461,            -188.398532,            -188.409515,            -188.546087,            -188.572392,            -188.577653,            -188.545507,            -188.578525,            -188.581828,            -188.603468
         F,             -99.652011,             -99.662210,             -99.663557,             -99.710109,             -99.721234,             -99.721181,             -99.710645,             -99.722717,             -99.722692,             -99.735148
     F$_2$,            -199.373534,            -199.383762,            -199.387982,            -199.468876,            -199.503085,            -199.503539,            -199.466924,            -199.506664,            -199.506923,            -199.532431
         H,              -0.499852,              -0.499852,              -0.499852,              -0.499821,              -0.499821,              -0.499821,              -0.499821,              -0.499821,              -0.499821,              -0.500022
     H$_2$,              -1.167395,              -1.174434,              -1.174434,              -1.173073,              -1.174395,              -1.174395,              -1.173085,              -1.174395,              -1.174395,              -1.174572
    H$_2$O,             -76.363171,             -76.369526,             -76.372070,             -76.416523,             -76.430017,             -76.430130,             -76.415888,             -76.431605,             -76.431648,             -76.439775
H$_2$O$_2$,            -151.412829,            -151.425199,            -151.430778,            -151.511711,            -151.544920,            -151.546422,            -151.511803,            -151.547939,            -151.549454,            -151.565455
       HCN,             -93.297202,             -93.307438,             -93.312620,             -93.393884,             -93.420511,             -93.421504,             -93.394258,             -93.423123,             -93.423460,             -93.434389
       HCO,            -113.716728,            -113.726963,            -113.732772,            -113.811820,            -113.840556,            -113.843132,            -113.813653,            -113.843282,            -113.845492,            -113.858640
        HF,            -100.384472,            -100.386540,            -100.388746,            -100.437270,            -100.447567,            -100.447487,            -100.436845,            -100.449317,            -100.449183,            -100.460908
       HNO,            -130.337887,            -130.350410,            -130.356141,            -130.434757,            -130.468076,            -130.469356,            -130.434666,            -130.471227,            -130.471961,            -130.485959
    HO$_2$,            -150.755319,            -150.776460,            -150.781348,            -150.859737,            -150.895233,            -150.896634,            -150.857437,            -150.898183,            -150.899678,            -150.916170
         N,             -54.511963,             -54.527788,             -54.528392,             -54.569662,             -54.582428,             -54.582407,             -54.569935,             -54.583271,             -54.583269,             -54.589743
     N$_2$,            -109.407880,            -109.413143,            -109.417958,            -109.504674,            -109.527654,            -109.528185,            -109.504065,            -109.530592,            -109.530258,            -109.543481
        NH,             -55.140785,             -55.159125,             -55.160312,             -55.198928,             -55.214761,             -55.214871,             -55.199094,             -55.215812,             -55.215919,             -55.222232
    NH$_2$,             -55.799295,             -55.816448,             -55.818335,             -55.856738,             -55.873526,             -55.873754,             -55.856719,             -55.874763,             -55.874943,             -55.880866
    NH$_3$,             -56.485326,             -56.498414,             -56.501128,             -56.541339,             -56.557367,             -56.557698,             -56.541036,             -56.558735,             -56.558971,             -56.564955
        NO,            -129.759928,            -129.765722,            -129.771295,            -129.853121,            -129.882201,            -129.883679,            -129.854989,            -129.885293,            -129.886257,            -129.901164
         O,             -74.985646,             -75.000886,             -75.001876,             -75.044862,             -75.057996,             -75.057995,             -75.045331,             -75.059157,             -75.059201,             -75.068210
     O$_2$,            -150.198602,            -150.189333,            -150.193820,            -150.279742,            -150.309603,            -150.309157,            -150.287526,            -150.312310,            -150.311885,            -150.328884
        OF,            -174.725494,            -174.743527,            -174.748145,            -174.827393,            -174.861634,            -174.863199,            -174.825872,            -174.865325,            -174.866489,            -174.887746
        OH,             -75.657225,             -75.670489,             -75.672151,             -75.714773,             -75.729185,             -75.729228,             -75.714703,             -75.730605,             -75.730626,             -75.739202
       MSD,               0.110709,               0.098712,               0.095282,               0.036325,               0.013665,               0.012860,               0.035149,               0.011567,               0.011000,                      -
       MAD,               0.110709,               0.098712,               0.095282,               0.036325,               0.013665,               0.012860,               0.035149,               0.011567,               0.011000,                      -
       STD,               0.045947,               0.046683,               0.044392,               0.017562,               0.007770,               0.007028,               0.016692,               0.006572,               0.006055,                      -
      RMSD,               0.119581,               0.108872,               0.104813,               0.040224,               0.015657,               0.014601,               0.038795,               0.013251,               0.012509,                      -
      MaxD,               0.203007,               0.204936,               0.193953,               0.064233,               0.031076,               0.028892,               0.065507,               0.025767,               0.025508,                      -
END:CSV
END:TABLE

START:TABLE
NAME:AtomizationFrozen
UNIT:kJ/mol
CAPTION:Effect of frozen core approximation on atomization energies (aug-cc-pVTZ).
START:CSV
    System,             FC-MP2-F12,           FC-DCSD-F12a,        FC-CCSD(T)-F12a,       SA-xTC-FC-BO-MP2,      SA-xTC-FC-BO-DCSD,  SA-xTC-FC-BO-ΛCCSD(T),     SA-xTC-FC-pcBO-MP2,    SA-xTC-FC-pcBO-DCSD,SA-xTC-FC-pcBO-ΛCCSD(T),                   HEAT
C$_2$H$_2$,                1732.43,                1671.03,                1683.76,                1709.37,                1690.44,                1695.24,                1710.04,                1693.33,                1696.86,                1696.37
       CCH,                1142.20,                1089.93,                1100.42,                1090.61,                1102.43,                1105.95,                1115.53,                1105.39,                1108.09,                1113.20
        CF,                 581.91,                 542.83,                 551.97,                 547.28,                 547.46,                 554.89,                 548.66,                 549.18,                 555.81,                 555.49
    CH$_2$,                 794.87,                 791.72,                 793.98,                 804.00,                 795.02,                 796.39,                 802.94,                 795.73,                 797.01,                 798.36
    CH$_3$,                1280.12,                1279.68,                1283.46,                1290.73,                1286.93,                1288.50,                1290.58,                1288.05,                1289.38,                1288.50
        CH,                 339.80,                 349.36,                 351.33,                 342.67,                 351.23,                 352.20,                 343.30,                 351.70,                 352.58,                 352.40
        CN,                 790.94,                 739.17,                 747.92,                 701.56,                 750.32,                 750.00,                 743.43,                 754.22,                 753.79,                 757.59
    CO$_2$,                1734.62,                1596.86,                1619.78,                1664.22,                1617.13,                1631.62,                1659.22,                1625.54,                1634.62,                1632.36
        CO,                1139.77,                1067.35,                1079.57,                1093.18,                1077.90,                1086.29,                1093.27,                1080.80,                1087.33,                1086.61
     F$_2$,                 182.51,                 155.80,                 159.81,                 127.75,                 159.15,                 160.62,                 119.81,                 160.76,                 161.57,                 163.13
     H$_2$,                 440.27,                 458.75,                 458.75,                 455.34,                 458.81,                 458.81,                 455.37,                 458.81,                 458.81,                 458.22
H$_2$O$_2$,                1160.04,                1112.48,                1121.93,                1108.86,                1127.09,                1131.04,                1106.65,                1128.92,                1132.66,                1126.31
    H$_2$O,                 991.97,                 968.64,                 972.72,                 976.73,                 977.68,                 977.98,                 973.84,                 978.80,                 978.80,                 975.44
       HCN,                1357.12,                1289.78,                1301.08,                1317.75,                1306.96,                1310.29,                1317.00,                1310.00,                1311.53,                1310.95
       HCO,                1214.93,                1149.12,                1161.05,                1167.40,                1161.19,                1168.62,                1169.97,                1163.69,                1170.02,                1168.60
        HF,                 610.72,                 589.37,                 591.62,                 596.88,                 594.71,                 594.64,                 594.36,                 595.41,                 595.12,                 592.67
       HNO,                 893.79,                 845.11,                 855.97,                 841.24,                 860.72,                 864.14,                 839.06,                 863.73,                 865.55,                 861.13
    HO$_2$,                 746.10,                 721.58,                 729.22,                 709.39,                 733.62,                 737.30,                 700.89,                 735.27,                 738.96,                 734.42
     N$_2$,                1008.07,                 938.79,                 948.27,                 959.23,                 952.52,                 954.03,                 956.19,                 955.81,                 954.95,                 955.67
    NH$_2$,                 755.17,                 758.66,                 762.02,                 754.66,                 765.21,                 765.87,                 753.89,                 766.25,                 766.73,                 764.22
    NH$_3$,                1243.98,                1236.80,                1242.34,                1239.80,                1248.36,                1249.28,                1238.28,                1249.74,                1250.36,                1247.50
        NH,                 338.61,                 345.22,                 346.75,                 339.86,                 347.91,                 348.25,                 339.58,                 348.46,                 348.74,                 347.79
        NO,                 688.72,                 622.37,                 632.82,                 626.44,                 634.78,                 638.73,                 629.39,                 637.64,                 640.06,                 638.55
     O$_2$,                 596.80,                 492.44,                 499.02,                 498.89,                 508.32,                 507.16,                 516.87,                 509.34,                 507.99,                 505.31
        OF,                 230.62,                 211.17,                 217.16,                 190.14,                 216.35,                 220.60,                 183.51,                 219.10,                 222.10,                 221.55
        OH,                 450.87,                 445.68,                 447.44,                 446.57,                 449.93,                 450.04,                 445.16,                 450.61,                 450.54,                 448.88
       MSD,                  24.84,                 -12.75,                  -5.42,                  -7.72,                  -3.04,                  -0.11,                  -5.94,                  -0.96,                   1.11,                      -
       MAD,                  29.77,                  12.79,                   5.47,                  13.50,                   3.94,                   1.86,                  11.89,                   2.77,                   2.07,                      -
       STD,                  30.50,                   8.37,                   3.71,                  17.42,                   4.52,                   2.74,                  15.82,                   3.38,                   2.44,                      -
      RMSD,                  38.87,                  15.16,                   6.53,                  18.74,                   5.38,                   2.69,                  16.62,                   3.45,                   2.63,                      -
      MaxD,                 102.26,                 -35.50,                 -12.78,                 -56.03,                 -15.23,                  -7.59,                 -43.32,                  -7.81,                   6.35,                      -
END:CSV
END:TABLE

START:TABLE
NAME:Reaction
UNIT:kJ/mol
CAPTION:Method dependence of formation energies (aug-cc-pVTZ).
START:CSV
    System,             MP2-F12,           DCSD-F12a,        CCSD(T)-F12a,       SA-xTC-BO-MP2,      SA-xTC-BO-DCSD,  SA-xTC-BO-ΛCCSD(T),     SA-xTC-pcBO-MP2,    SA-xTC-pcBO-DCSD,SA-xTC-pcBO-ΛCCSD(T),                HEAT
         F,               91.34,               77.97,               80.06,               64.77,               80.89,               81.61,               60.29,               81.28,               81.70,               81.57
        HF,             -300.43,             -283.29,             -283.44,             -305.08,             -285.35,             -284.56,             -306.49,             -285.21,             -284.49,             -282.00
       HNO,              128.71,               99.80,               96.91,              114.84,               98.34,               95.10,              124.79,               97.89,               94.96,               98.48
        OH,               67.57,               29.89,               31.45,               30.57,               34.02,               33.31,               40.79,               33.76,               33.16,               32.89
       HCN,              505.26,              474.33,              480.05,              482.58,              476.70,              482.52,              481.59,              477.89,              482.48,              482.62
    HO$_2$,               70.33,                0.09,               -1.00,               16.89,                3.94,               -0.90,               43.61,                3.78,               -1.27,                0.00
         H,              220.14,              229.38,              229.38,              227.67,              229.41,              229.41,              227.69,              229.41,              229.41,              229.11
        NH,              386.49,              354.78,              358.05,              366.95,              357.73,              358.13,              365.62,              358.82,              358.13,              359.15
        NO,              113.94,               93.63,               91.19,              102.39,               95.44,               91.66,              106.91,               94.85,               91.32,               91.94
    NH$_2$,              188.85,              169.20,              170.64,              179.20,              168.98,              169.07,              178.81,              169.93,              169.05,              171.83
    NH$_3$,              -81.46,              -81.48,              -82.18,              -78.44,              -85.15,              -85.33,              -77.76,              -84.29,              -85.32,              -82.33
         N,              505.98,              471.94,              476.77,              480.55,              477.91,              478.66,              478.32,              479.09,              478.68,              477.83
        OF,              159.50,              113.68,              112.98,              123.46,              117.90,              113.79,              135.03,              116.56,              113.29,              112.66
         O,              299.29,              247.33,              250.65,              250.42,              255.76,              255.17,              258.66,              255.73,              255.06,              252.66
        CF,              651.64,              605.72,              610.91,              611.37,              612.55,              614.22,              605.06,              613.80,              614.13,              612.71
       HCO,              443.22,              393.28,              396.93,              403.29,              401.10,              401.47,              409.25,              401.60,              401.16,              399.79
        CH,             1023.36,              951.31,              961.57,              978.79,              957.58,              964.99,              977.36,              959.32,              964.98,              963.34
        CN,              854.25,              799.36,              807.55,              871.51,              804.91,              814.33,              827.67,              804.92,              811.42,              806.88
    CH$_2$,              785.41,              734.29,              744.41,              743.54,              741.35,              748.38,              744.17,              743.13,              748.44,              746.49
    CO$_2$,               -0.77,              -40.73,              -44.81,              -71.51,              -30.14,              -37.39,              -48.13,              -34.29,              -38.12,              -40.43
    CH$_3$,              519.07,              474.31,              482.89,              485.04,              479.26,              486.10,              485.12,              480.88,              486.15,              485.47
         C,             1144.92,             1073.85,             1086.13,             1095.93,             1081.92,             1090.30,             1094.69,             1083.80,             1090.35,             1086.62
    H$_2$O,             -254.68,             -265.13,             -265.85,             -272.36,             -265.01,             -265.90,             -260.25,             -265.40,             -266.05,             -264.55
H$_2$O$_2$,             -123.98,             -162.26,             -165.16,             -155.52,             -160.84,             -165.95,             -134.79,             -161.04,             -166.15,             -162.78
       CCH,             1357.40,             1273.80,             1287.86,             1324.76,             1285.17,             1298.42,             1299.12,             1287.09,             1297.47,             1289.15
C$_2$H$_2$,              985.33,              919.62,              931.47,              934.20,              926.62,              938.61,              933.30,              929.12,              938.70,              935.09
       MSD,               32.94,               -4.98,               -1.49,                4.68,               -0.89,                0.81,                6.39,               -0.45,                0.56,                   -
       MAD,               35.05,                5.42,                1.60,               11.63,                3.26,                2.23,               11.63,                2.52,                2.07,                   -
       STD,               22.10,                5.47,                1.18,               17.94,                4.16,                3.02,               14.60,                3.04,                2.71,                   -
      RMSD,               39.43,                7.32,                1.89,               18.21,                4.18,                3.07,               15.68,                3.02,                2.72,                   -
      MaxD,               70.33,              -15.47,               -4.37,               64.63,               10.29,                9.27,               43.61,                6.14,                8.33,                   -
END:CSV
END:TABLE

START:TABLE
NAME:ReactionFrozen
UNIT:kJ/mol
CAPTION:Effect of frozen core approximation on formation energies (aug-cc-pVTZ).
START:CSV
    System,             FC-MP2-F12,           FC-DCSD-F12a,        FC-CCSD(T)-F12a,       SA-xTC-FC-BO-MP2,      SA-xTC-FC-BO-DCSD,  SA-xTC-FC-BO-ΛCCSD(T),     SA-xTC-FC-pcBO-MP2,    SA-xTC-FC-pcBO-DCSD,SA-xTC-FC-pcBO-ΛCCSD(T),                   HEAT
         F,                  91.25,                  77.90,                  79.90,                  63.88,                  79.57,                  80.31,                  59.91,                  80.38,                  80.79,                  81.57
        HF,                -299.33,                -282.09,                -282.34,                -305.33,                -285.73,                -284.92,                -306.76,                -285.62,                -284.93,                -282.00
       HNO,                 128.79,                  99.89,                  97.05,                 115.49,                  99.11,                  95.86,                 125.16,                  98.25,                  95.33,                  98.48
        OH,                  67.67,                  29.92,                  31.44,                  30.55,                  33.64,                  32.95,                  40.96,                  33.47,                  32.85,                  32.89
       HCN,                 506.83,                 476.35,                 482.00,                 482.71,                 476.61,                 482.42,                 482.05,                 478.11,                 482.67,                 482.62
    HO$_2$,                  70.84,                   0.24,                  -0.82,                  17.17,                   4.12,                  -0.73,                  43.67,                   3.48,                  -1.56,                   0.00
         H,                 220.14,                 229.38,                 229.38,                 227.67,                 229.41,                 229.41,                 227.69,                 229.41,                 229.41,                 229.11
        NH,                 385.56,                 353.56,                 356.76,                 367.43,                 357.76,                 358.17,                 366.21,                 358.86,                 358.14,                 359.15
        NO,                 113.72,                  93.25,                  90.83,                 102.62,                  95.64,                  91.87,                 107.14,                  94.93,                  91.41,                  91.94
    NH$_2$,                 189.14,                 169.49,                 170.86,                 180.30,                 169.86,                 169.96,                 179.58,                 170.47,                 169.56,                 171.83
    NH$_3$,                 -79.53,                 -79.27,                 -80.07,                 -77.17,                 -83.88,                 -84.05,                 -77.13,                 -83.61,                 -84.67,                 -82.33
         N,                 504.04,                 469.40,                 474.13,                 479.61,                 476.26,                 477.02,                 478.10,                 477.91,                 477.47,                 477.83
        OF,                 159.04,                 112.95,                 112.25,                 123.18,                 117.39,                 113.29,                 134.83,                 115.95,                 112.67,                 112.66
         O,                 298.40,                 246.22,                 249.51,                 249.45,                 254.16,                 253.58,                 258.43,                 254.67,                 253.99,                 252.66
        CF,                 649.12,                 602.42,                 607.50,                 609.78,                 610.01,                 611.71,                 604.52,                 612.00,                 612.30,                 612.71
       HCO,                 443.39,                 393.83,                 397.41,                 402.90,                 400.29,                 400.66,                 409.42,                 401.18,                 400.71,                 399.79
        CH,                1020.11,                 947.37,                 957.62,                 978.18,                 956.08,                 963.49,                 977.66,                 958.50,                 964.16,                 963.34
        CN,                 852.87,                 797.58,                 805.78,                 871.23,                 803.85,                 813.30,                 827.94,                 804.48,                 811.01,                 806.88
    CH$_2$,                 785.17,                 734.38,                 744.34,                 744.52,                 741.70,                 748.71,                 745.70,                 743.88,                 749.13,                 746.49
    CO$_2$,                   1.96,                 -37.06,                 -41.18,                 -72.14,                 -30.90,                 -38.17,                 -49.08,                 -35.41,                 -39.30,                 -40.43
    CH$_3$,                 520.06,                 475.80,                 484.24,                 485.46,                 479.19,                 486.01,                 485.75,                 480.96,                 486.17,                 485.47
         C,                1139.77,                1067.35,                1079.57,                1093.18,                1077.90,                1086.29,                1093.27,                1080.80,                1087.33,                1086.62
    H$_2$O,                -253.29,                -263.67,                -264.45,                -271.95,                -264.70,                -265.59,                -260.03,                -265.32,                -265.99,                -264.55
H$_2$O$_2$,                -122.96,                -161.29,                -164.16,                -154.63,                -159.95,                -165.06,                -134.41,                -160.77,                -165.86,                -162.78
       CCH,                1357.49,                1274.16,                1288.09,                1323.42,                1282.79,                1296.03,                1298.71,                1285.61,                1295.97,                1289.15
C$_2$H$_2$,                 987.39,                 922.44,                 934.13,                 932.34,                 924.18,                 936.15,                 931.88,                 927.07,                 936.60,                 935.09
       MSD,                  32.82,                  -5.14,                  -1.71,                   4.45,                  -1.53,                   0.17,                   6.42,                  -0.95,                   0.04,                      -
       MAD,                  34.85,                   6.09,                   1.91,                  11.74,                   3.73,                   1.55,                  11.75,                   2.57,                   1.58,                      -
       STD,                  21.54,                   6.42,                   1.96,                  17.97,                   4.59,                   2.32,                  14.76,                   3.17,                   2.23,                      -
      RMSD,                  39.03,                   8.13,                   2.57,                  18.18,                   4.75,                   2.28,                  15.83,                   3.25,                   2.18,                      -
      MaxD,                  70.84,                 -19.27,                  -7.05,                  64.36,                 -10.91,                   6.88,                  43.67,                  -8.02,                   6.82,                      -
END:CSV
END:TABLE


